Feedback Linearizable Discretizations of Second Order Mechanical Systems using Retraction Maps

Mechanical systems are most often described by a set of continuous-time, nonlinear, second-order differential equations (SODEs) of a particular structure governed by the covariant derivative. The digital implementation of controllers for such systems requires a discrete model of the system and hence requires numerical discretization schemes. Feedback linearizability of such sampled systems, however, depends on the discretization scheme employed. In this article, we utilize retraction maps and their lifts to construct feedback linearizable discretizations for SODEs which can be applied to many mechanical systems.

==> error_norms.csv <==
e1,e2,ed1,ed2,t,pe1,pe2,ped1,ped2
0,0,0,0,0,0,0,0,0
0.024299805,3.764478894,5.77E-05,1.752026561,0.01,4.374452107,10.52722456,0.764057568,2.31E+00
0.019256977,3.03E+00,3.80E-05,0.000204449,0.02,10.7425792,3.204843934,0.373539954,0.000173004
0.010366829,1.689274612,0.000173705,2.233592915,0.03,6.095940524,1.12926166,1.71158726,1.889502923
0.001324174,0.295286156,0.000353699,3.800354654,0.04,0.289063402,0.151488123,4.6184093,4.687615502
0.007194315,1.039010745,0.00049651,4.459483207,0.05,1.075286908,0.455935886,26.36229978,25.62817529
0.01384142,2.097338509,0.000426882,4.3675299,0.06,1.756846317,0.852790718,5.750581916,7.095021707
0.016724645,2.580453938,0.00014304,3.780078681,0.07,2.064139703,1.039147934,0.791617236,2.582585138
0.015735399,2.465504831,7.36E-05,2.886228732,0.08,2.079592413,1.035218412,0.273733013,1.25528733
0.012972716,2.071633898,0.000139829,1.879193081,0.09,1.966269482,0.939417204,0.423851425,0.611998633
0.009928001,1.626679125,0.000140684,0.899082366,0.1,1.819876299,0.815436792,0.378936338,2.40E-01
0.007144596,1.21329176,0.000130262,0.042853602,0.11,1.664988683,0.683580845,0.325282526,0.009968519
0.004816819,0.862643395,0.000127158,0.6574921,0.12,1.513400522,0.553482877,0.30149832,0.138954747
0.002921863,0.571281166,0.000130033,1.168162594,0.13,1.346801026,0.422200412,0.297442582,0.23155349
0.001363431,0.327591902,0.000140622,1.555371607,0.14,1.073802019,0.281800222,0.314235553,0.296451931
0.000230056,0.143885128,0.00014837,1.74555836,0.15,0.470842696,1.46E-01,0.327427831,0.326281801
0.000619914,0.001197368,0.000154689,1.822262134,0.16,3.578089712,0.001438292,0.340607314,0.339495975
0.001274781,0.112380168,0.000159826,1.834164999,0.17,1.770376493,0.161874309,0.354628148,0.345197456
0.001652681,0.184474886,0.000157862,1.750689928,0.18,1.423979825,0.321838328,0.356319123,0.33659062
0.001899557,0.236308308,0.000152359,1.631933539,0.19,1.263604108,0.504323738,0.35303515,0.323597337
0.002019817,0.26810316,0.00014298,1.485648396,0.2,1.148250771,0.707228654,0.34302061,0.306313605
0.002007797,0.278669806,0.000129501,1.315066784,0.21,1.035274094,0.918797041,0.324203678,0.283911662
0.001950476,0.281367656,0.000114653,1.143862131,0.22,0.949203637,1.173400694,0.301669178,0.260157922
0.001830726,0.273111793,9.87E-05,0.973462118,0.23,0.864980861,1.460546859,0.274620533,0.234480889
0.001661866,0.255859559,8.24E-05,0.808459066,0.24,0.778676628,1.783487863,0.243920841,0.207195631
0.001492519,0.237532262,6.71E-05,0.655419735,0.25,0.705161286,2.201338083,0.212129821,0.179450425
0.001315535,0.21671454,5.30E-05,0.516614614,0.26,0.635061931,2.740681473,0.179807806,0.151653926
0.001138063,0.194565309,4.04E-05,0.393092261,0.27,0.567401122,3.481460384,0.14766003,0.124114652
0.000970566,0.173163112,2.91E-05,0.281372268,0.28,0.504221683,4.62889138,0.115060007,0.095822958
0.000815443,0.152598348,1.96E-05,0.185970709,0.29,0.444724698,6.686084865,0.083851185,0.068482768
0.000674604,0.13323889,1.17E-05,0.106545487,0.3,0.388665621,11.65235617,0.054533758,0.042519809
0.000543655,0.115058602,4.66E-06,0.033376153,0.31,0.332652577,43.34370077,2.36E-02,0.014463154
0.000424508,0.098229048,1.46E-06,0.031127875,0.32,0.277127349,24.51450505,0.008023782,0.014672688
0.00032891,0.083986085,5.69E-06,0.07587693,0.33,0.230010074,9.386962378,0.034166452,0.038968223
0.000253495,0.071994746,8.37E-06,0.104149508,0.34,0.19056193,5.755995651,0.054924468,0.058362506
0.000186084,0.061170687,1.07E-05,0.129621988,0.35,0.15082438,4.083859929,0.077017194,0.079354981
0.000110262,0.04944253,1.37E-05,0.163136336,0.36,0.096596904,2.976878277,0.107944444,0.10922434
4.57E-05,0.039159955,1.61E-05,0.189640868,0.37,4.33E-02,2.229900666,0.138511861,0.139000575
6.60E-06,0.032136499,1.70E-05,0.199562392,0.38,6.81E-03,1.788415896,0.160227539,0.160292569
8.77E-06,0.02812959,1.65E-05,0.194023064,0.39,0.009831791,1.566449642,0.171018358,0.170939046
1.50E-05,0.025348458,1.56E-05,0.183234993,0.4,0.018317622,1.436779305,0.177334865,0.177210511
3.32E-05,0.021233466,1.55E-05,0.182457517,0.41,0.044279623,1.239644789,0.194063872,0.193811559
5.52E-05,0.016673362,1.57E-05,0.184526149,0.42,0.080399239,1.012368859,0.215786117,0.215402504
7.05E-05,0.013082248,1.56E-05,0.183281205,0.43,0.112376754,0.833220391,0.235696624,0.235248663
7.74E-05,0.010731839,1.51E-05,0.177862509,0.44,0.135008533,0.722283609,0.251601407,0.251152728
7.89E-05,0.009170257,1.44E-05,0.169904301,0.45,0.150904684,0.656127166,0.264478783,0.26406145
8.21E-05,0.007426197,1.38E-05,0.163115499,0.46,0.172118807,0.567407964,0.279524353,0.279128857
8.74E-05,0.005371809,1.33E-05,0.157432419,0.47,0.201163731,0.439894141,0.297109699,0.296726158
9.06E-05,0.003696876,1.28E-05,0.151083583,0.48,0.228863175,0.325623264,0.314103685,0.313742095
9.01E-05,0.002651606,1.22E-05,0.143643966,0.49,0.250134556,0.252064757,0.329081063,0.328753982
8.65E-05,0.002130841,1.15E-05,0.135320478,0.5,0.2643327,0.219269203,0.341713442,0.341427697
8.25E-05,0.001737328,1.08E-05,0.127041121,0.51,0.277161167,0.193974838,0.353704121,0.353456669
8.06E-05,0.00102317,1.01E-05,0.119733962,0.52,0.297947949,0.124141126,0.367628507,0.367408973
7.88E-05,0.000284914,9.53E-06,0.112507432,0.53,0.32092864,0.037624365,0.381032556,0.380837547
7.62E-05,0.000234522,8.93E-06,0.105501212,0.54,0.341839832,0.03376443,0.394191338,0.394020163
7.25E-05,0.00046456,8.36E-06,0.098751044,0.55,0.358149329,0.073041499,0.407128615,0.406980925
6.79E-05,0.000472572,7.81E-06,0.092225452,0.56,0.369668522,0.081265283,0.419611833,0.419486376
6.33E-05,0.000447101,7.28E-06,0.08596649,0.57,0.38011382,0.084186201,0.431712722,0.43160661
5.98E-05,0.000615357,6.77E-06,0.079956797,0.58,0.395958106,0.126941126,0.443248956,0.443158068
5.64E-05,0.00084246,6.24E-06,0.073780072,0.59,0.412258972,0.190521099,0.451565587,0.451487807
5.31E-05,0.001007942,5.76E-06,0.068030105,0.6,0.427961474,0.250089522,0.459743861,0.45967752
4.98E-05,0.001061556,5.33E-06,0.063008502,0.61,0.442606482,0.289236168,0.470192344,0.470135993
4.64E-05,0.00100279,4.97E-06,0.058698116,0.62,0.455649407,0.300300628,0.483708247,0.483660619
4.31E-05,0.000877501,4.64E-06,0.054869126,0.63,0.467097148,0.289044418,0.499335733,0.49929566
4.00E-05,0.000775489,4.33E-06,0.0511781,0.64,0.478539911,0.281100632,0.514381491,0.514347803
3.72E-05,0.00078533,3.99E-06,0.04711497,0.65,0.490715023,0.313272872,0.523058917,0.523030576
3.41E-05,0.000824795,3.60E-06,0.042511634,0.66,0.49674372,0.362159855,0.521384913,0.52136138
3.11E-05,0.000852215,3.23E-06,0.038182575,0.67,0.501007153,0.412037191,0.517375506,0.517356041
2.86E-05,0.000846932,2.93E-06,0.034619399,0.68,0.507774663,0.451080921,0.518259739,0.518243563
2.65E-05,0.000800948,2.71E-06,0.031979782,0.69,0.519697458,0.470155031,0.528889618,0.528876044
2.48E-05,0.000719098,2.55E-06,0.030149099,0.7,0.537444904,0.465448004,0.550796855,0.550785349
2.34E-05,0.000619356,2.44E-06,0.028796944,0.71,0.559405815,0.442234437,0.581122996,0.58111318
2.20E-05,0.000533257,2.32E-06,0.027428892,0.72,0.581505996,0.420111015,0.611430391,0.611422029
2.05E-05,0.000500447,2.15E-06,0.025467104,0.73,0.597093544,0.434932093,0.627206014,0.627198978
1.87E-05,0.000482707,1.95E-06,0.023050859,0.74,0.601522479,0.462807513,0.627318755,0.627312948
1.69E-05,0.000461937,1.75E-06,0.020702838,0.75,0.601611421,0.488683858,0.622632308,0.62262755
1.54E-05,0.000439179,1.58E-06,0.01870584,0.76,0.604575088,0.512724811,0.621686584,0.621682667
1.42E-05,0.000414846,1.45E-06,0.017168963,0.77,0.615426502,0.534552477,0.630515246,0.63051198
1.32E-05,0.000389251,1.36E-06,0.016057486,0.78,0.63611727,0.553675476,0.651537964,0.651535198
1.25E-05,0.000363129,1.29E-06,0.015220056,0.79,0.664572086,0.570248414,0.682264421,0.682262054
1.18E-05,0.000338128,1.22E-06,0.014413423,0.8,0.693630255,0.586280172,0.713805315,0.713803292
1.10E-05,0.000316741,1.13E-06,0.013339469,0.81,0.710404656,0.606409741,0.72996088,0.729959183
9.95E-06,0.000294493,1.02E-06,0.012057838,0.82,0.712366602,0.622622225,0.729217912,0.729216518
8.97E-06,0.000271978,9.16E-07,0.010823547,0.83,0.709517248,0.635064198,0.723452998,0.723451861
8.12E-06,0.000251314,8.26E-07,0.009768056,0.84,0.710035191,0.648124463,0.721586274,0.721585343
7.45E-06,0.000233328,7.56E-07,0.008940999,0.85,0.719635933,0.664625127,0.72990167,0.729900897
6.94E-06,0.000217894,7.04E-07,0.00832405,0.86,0.740532747,0.685525049,0.750859871,0.75085922
6.53E-06,0.000204234,6.64E-07,0.007843501,0.87,0.770234717,0.709711729,0.781698806,0.781698251
6.14E-06,0.000191212,6.24E-07,0.007381659,0.88,0.800182743,0.733939587,0.812811785,0.812811313
5.66E-06,0.000177554,5.75E-07,0.006797834,0.89,0.815262868,0.752847203,0.827158326,0.827157932
5.13E-06,0.000162786,5.19E-07,0.00613505,0.9,0.815131697,0.762569823,0.82507274,0.825072418
4.61E-06,0.000148486,4.66E-07,0.005507344,0.91,0.810759758,0.768537591,0.818640393,0.81864013
4.17E-06,0.000135738,4.21E-07,0.004971415,0.92,0.810452818,0.776251332,0.816750919,0.816750704
3.82E-06,0.00012492,3.85E-07,0.004546816,0.93,0.819893277,0.78929233,0.825525151,0.825524973
3.55E-06,0.000115869,3.57E-07,0.004222261,0.94,0.841040165,0.808839813,0.847084635,0.847084485
3.32E-06,0.000108041,3.35E-07,0.003961356,0.95,0.870852646,0.833223399,0.878100171,0.878100044
3.11E-06,0.000100648,3.14E-07,0.003707771,0.96,0.899834652,0.857557295,0.908107031,0.908106924
2.86E-06,9.29E-05,2.88E-07,0.003404687,0.97,0.913897865,0.874943493,0.921507641,0.921507552
2.61E-06,8.55E-05,2.63E-07,0.003109759,0.98,0.923540986,0.889368659,0.930181547,0.930181474
2.39E-06,7.86E-05,2.40E-07,0.002841289,0.99,0.933386859,0.903159352,0.939236229,0.939236168
2.18E-06,7.21E-05,2.20E-07,0.002595877,1,0.943148761,0.916250207,0.948336543,0.948336492


==> rot-dyn.csv <==
err,err_k,t,t_k,p,q,r
2,2,0,0,0,0,0
1.99999999967866,2,6.40E-06,0.101010101010101,0,5.02E-05,0
1.99999999871468,1.84308180854431,1.28E-05,0.202020202020202,0,0.000100469030641998,0
1.99999999710809,1.68713106991954,1.92E-05,0.303030303030303,0,0.00015069872629209,0
1.99999999485894,1.54074982817211,2.56E-05,0.404040404040404,0,0.000200925209088567,0
1.99999997397614,1.40441712251083,5.76E-05,0.505050505050505,0,0.000452009437099294,0
1.99999993703539,1.27801211444952,8.96E-05,0.606060606060606,0,0.0007030133730488,0
1.99999988404182,1.16125427536051,0.000121532859186304,0.707070707070707,0,0.000953937041328737,0
1.99999981500057,1.05376234757085,0.000153515190551121,0.808080808080808,0,0.00120478046632337,0
1.99999922925869,0.955086579579457,0.000313426847375206,0.909090909090909,0,0.00245779479495174,0
1.9999982430939,0.864733753118664,0.00047333850419929,1.01010101010101,0,0.00370880669484022,0
1.99999685714614,0.782186902418144,0.000633250161023375,1.11111111111111,0,0.00495781920572019,0
1.99999507205439,0.706920628329003,0.000793161817847459,1.21212121212121,0,0.00620483536272708,0
1.99998018173339,0.638412768251917,0.00159272010196788,1.31313131313131,0,0.0124100767563679,0
1.99995540810026,0.576153083544768,0.00239227838608831,1.41414141414141,0,0.0185658619344103,0
1.99992082994043,0.519649532462008,0.00319183667020873,1.51515151515152,0,0.0246725651473781,0
1.99987652544693,0.468432609964106,0.00399139495432915,1.61616161616162,0,0.0307305578395904,0
1.99951180931219,0.422058157605344,0.00798918637493126,1.71717171717172,2.26E-18,0.0603026962125465,0
1.99891532518944,0.380108977815629,0.0119869777955334,1.81818181818182,5.30E-18,0.0887111842086823,0
1.99809619814169,0.342195527169472,0.0159847692161355,1.91919191919192,6.20E-18,0.115999377090375,0
1.99706322630167,0.307955912174104,0.0199825606367376,2.02020202020202,5.60E-18,0.142209080480841,0
1.99377049389218,0.277055367956615,0.0295562460775548,2.12121212121212,2.28E-18,0.200829339487478,0
1.98940803624266,0.249185364125083,0.0391299315183721,2.22222222222222,2.08E-18,0.254009063421032,0
1.98407504347878,0.22406245213613,0.0487036169591893,2.32323232323232,8.83E-18,0.302219667439358,0
1.97786318835278,0.201426943868383,0.0582773024000065,2.42424242424242,1.41E-17,0.345896785641424,0
1.96693161165138,0.181041490987591,0.0728223714234414,2.52525252525253,1.22E-17,0.404470963942183,0
1.95442029865157,0.162689618383324,0.0873674404468763,2.62626262626263,1.05E-17,0.454712826792995,0
1.9405535314367,0.14617425183159,0.101912509470311,2.72727272727273,9.11E-18,0.497686334075248,0
1.92553407448358,0.131316269548072,0.116457578493746,2.82828282828283,7.88E-18,0.534352168346405,0
1.90371196925105,0.117953098976488,0.136121307374468,2.92929292929293,6.47E-18,0.575386046060225,0
1.88045634202922,0.105937373610633,0.15578503625519,3.03030303030303,5.32E-18,0.608072030394739,0
1.85606188955754,0.0951356595450699,0.175448765135913,3.13131313131313,4.37E-18,0.63379676959659,0
1.83079538672095,0.0854272575113844,0.195112494016635,3.23232323232323,3.59E-18,0.653813228135848,0
1.79848008017885,0.0767030831554525,0.219577422622478,3.33333333333333,4.89E-18,0.672330615289121,0
1.7654606393422,0.0688646260577075,0.24404235122832,3.43434343434343,2.69E-18,0.685026490029955,0
1.73198559958354,0.0618229863387152,0.268507279834163,3.53535353535354,-5.71E-18,0.693053400422324,0
1.69828688032892,0.0554979865008733,0.292972208440006,3.63636363636364,-1.09E-17,0.697489955667851,0
1.6591342916436,0.0498173553319607,0.32137122887745,3.73737373737374,-1.28E-17,0.69927864026672,0
1.6200973870347,0.0447159801555689,0.349770249314894,3.83838383838384,-1.14E-17,0.698155873906106,0
1.58131756610084,0.0401352233913044,0.378169269752338,3.93939393939394,-4.53E-19,0.694772741617287,0
1.54293328859141,0.0360222992314723,0.406568290189782,4.04040404040404,7.59E-18,0.689778002099385,0
1.49784775334748,0.0323297062090275,0.440416883333829,4.14141414141414,2.82E-17,0.682420185394721,0
1.4535511136376,0.0290147114908865,0.474265476477876,4.24242424242424,6.59E-17,0.673847986395809,0
1.41010840841959,0.0260388828553566,0.508114069621924,4.34343434343434,9.29E-17,0.664382583320678,0
1.36759184127359,0.0233676644822791,0.541962662765971,4.44444444444445,1.03E-16,0.654397167862936,0
1.31696441013956,0.0209699928838567,0.58332737470234,4.54545454545455,1.01E-16,0.641892540170819,0
1.26779978199327,0.0188179495211187,0.62469208663871,4.64646464646465,7.05E-17,0.629120841463244,0
1.22010391795063,0.0168864468764722,0.666056798575079,4.74747474747475,2.43E-17,0.616200067757654,0
1.17389509432066,0.0151529449800689,0.707421510511448,4.84848484848485,1.66E-17,0.60333124905747,0
1.1177140655683,0.0135971956117971,0.759615663687771,4.94949494949495,1.10E-16,0.587379257142099,0
1.06384329701978,0.0122010116180711,0.811809816864095,5.05050505050505,1.67E-16,0.571682330987904,0
1.01222928976755,0.010948058990778,0.864003970040418,5.15151515151515,1.17E-16,0.556256342042397,0
0.962829471463566,0.00982366955318215,0.916198123216742,5.25252525252525,4.13E-17,0.541197824352498,0
0.89981850666087,0.0088146722833089,0.986356042980334,5.35353535353535,-2.05E-17,0.521611198783175,0
0.840535780283815,0.00790924147890504,1.05651396274393,5.45454545454545,-1.50E-17,0.502692075790082,0
0.784818539945981,0.00709676012940319,1.12667188250752,5.55555555555556,9.72E-17,0.48443252342037,0
0.73250321680787,0.00636769700956763,1.19682980227111,5.65656565656566,1.42E-16,0.46682815358035,0
0.676052795092994,0.00571349614705419,1.27791573223026,5.75757575757576,-2.25E-16,0.447226908010614,1.26E-17
0.623674987448149,0.00512647744247574,1.35900166218942,5.85858585858586,-3.21E-16,0.428472121516626,2.63E-17
0.575131254508187,0.00459974733628221,1.44008759214857,5.95959595959596,1.72E-16,0.41059496703198,2.34E-17
0.530163940852417,0.00412711852251646,1.52117352210772,6.06060606060606,4.55E-16,0.393444395091392,1.08E-17
0.488524204143642,0.00370303780590975,1.60225945206688,6.16161616161616,-1.34E-17,0.376864453413347,-3.54E-18
0.450018234713957,0.00332252128652599,1.68334538202603,6.26262626262626,-2.22E-16,0.361034539580928,3.49E-18
0.414442777909661,0.00298109613587716,1.76443131198518,6.36363636363636,1.18E-17,0.345997225890788,3.74E-17
0.381576164149989,0.00267474830076386,1.84551724194433,6.46464646464646,1.96E-16,0.331564769658507,4.54E-17
0.348136502023294,0.00239987553664234,1.93517446545526,6.56565656565657,-1.88E-16,0.316077727341459,-2.01E-17
0.317550164223649,0.00215324523163463,2.02483168896618,6.66666666666667,-3.09E-16,0.301404927410807,-4.82E-17
0.289603697030249,0.00193195653596479,2.1144889124771,6.76767676767677,9.39E-17,0.287641684407476,-5.59E-18
0.264053825837365,0.00173340636006358,2.20414613598802,6.86868686868687,3.37E-16,0.274459831627998,1.09E-17
0.241642287466967,0.00155525884835739,2.28994202271938,6.96969696969697,-7.27E-16,0.262109263274724,5.20E-17
0.221104695392204,0.00139541797524201,2.37573790945074,7.07070707070707,-1.19E-15,0.250423582000675,8.81E-17
0.202302964333673,0.00125200294533823,2.4615337961821,7.17171717171717,-3.74E-17,0.239502589690469,5.72E-20
0.185071003063209,0.0011233261122261,2.54732968291346,7.27272727272727,8.26E-16,0.229014920707454,-8.12E-17
0.170605919589542,0.00100787315874529,2.62553547671845,7.37373737373737,-6.88E-17,0.219611200935324,-5.10E-17
0.157261495393938,0.000904285307981478,2.70374127052345,7.47474747474748,-4.47E-16,0.210667594067564,-2.11E-17
0.144958489796834,0.000811343357482119,2.78194706432845,7.57575757575758,1.59E-16,0.202229495855268,-4.39E-18
0.133605967842562,0.000727953350317501,2.86015285813344,7.67676767676768,6.03E-16,0.194112936751262,-1.18E-17
0.123287698662585,0.000653133715566412,2.93708152718336,7.77777777777778,1.27E-16,0.186311344560517,-4.18E-17
0.113761116135746,0.00058600372785067,3.01401019623328,7.87878787878788,-1.04E-16,0.178862994883846,-4.98E-17
0.1049689039638,0.0005257731508721,3.0909388652832,7.97979797979798,4.97E-17,0.171786319835019,-2.34E-17
0.0968502471711317,0.000471732943679637,3.16786753433312,8.08080808080808,1.86E-16,0.164981856806278,-8.33E-18
0.0887452234567794,0.000423246920781439,3.25127448728324,8.18181818181818,-5.30E-17,0.15782182295357,-2.99E-17
0.0813154208497022,0.000379744268334203,3.33468144023335,8.28282828282828,-1.32E-16,0.151001759466602,-4.33E-17
0.0745071816799094,0.000340712828643452,3.41808839318347,8.38383838383838,7.67E-17,0.144538380850807,-4.21E-17
0.0682652894182942,0.000305693074179825,3.50149534613359,8.48484848484848,2.01E-16,0.138341858273598,-2.62E-17
0.0620829607970499,0.000274272700387268,3.59187295674738,8.58585858585859,1.09E-15,0.131834770343181,-7.29E-17
0.0564594807241705,0.000246081773795037,3.68225056736117,8.68686868686869,1.36E-15,0.125668919287462,-9.46E-17
0.0513469790062553,0.000220788378447079,3.77262817797496,8.78787878787879,-2.95E-16,0.119873111266312,-7.17E-18
0.0466950635295154,0.000198094709509711,3.86300578858875,8.88888888888889,-1.27E-15,0.114328212306826,5.51E-17
0.0424969336731602,0.00017773356815054,3.95252004023792,8.98989898989899,1.12E-15,0.108974119925358,5.90E-17
0.0386766817868234,0.00015946521649246,4.04203429188709,9.09090909090909,1.95E-15,0.103914411646556,5.75E-17
0.0352026636664378,0.000143074555675637,4.13154854353626,9.19191919191919,-4.24E-16,0.0991886449630845,-8.40E-18
0.0320393469189919,0.000128368593841355,4.22106279518542,9.29292929292929,-1.96E-15,0.0946585320364022,-5.34E-17
0.0293826390342058,0.000115174174270427,4.30321419462348,9.39393939393939,5.61E-16,0.0905751191478236,-2.83E-17
0.0269469091727654,0.000103335936950888,4.38536559406155,9.4949494949495,1.54E-15,0.0867034259128334,-1.53E-17
0.0247150209971281,9.27E-05,4.46751699349961,9.5959595959596,-4.79E-16,0.0830686883198696,-1.48E-17
0.0226674525616826,8.32E-05,4.54966839293767,9.6969696969697,-1.86E-15,0.0795759956898965,-1.30E-17
0.0208876455151672,7.46E-05,4.62724381807284,9.7979797979798,-2.16E-16,0.0763445241318633,-4.30E-18
0.0192479596304265,6.70E-05,4.70481924320801,9.8989898989899,4.96E-16,0.0732643048465969,-1.11E-18
0.0177378509983452,6.01E-05,4.78239466834319,10,-2.89E-16,0.0703450331402043,-3.06E-18
0.0163460345412148,,4.85997009347836,,-8.63E-16,0.0675382024966204,-3.99E-18
0.0150069108293414,,4.94104680655704,,8.72E-16,0.0646858404012842,-3.32E-17
0.0137777045902108,,5.02212351963573,,1.52E-15,0.0619661253923354,-4.76E-17
0.0126496854132168,,5.10320023271441,,-3.01E-16,0.0593847347512924,-6.72E-18
0.0116139294262647,,5.1842769457931,,-1.52E-15,0.0569076204399532,2.51E-17
0.0105728568797507,,5.27334579228766,,9.84E-16,0.0542724850439662,-2.46E-17
0.00962532682239159,,5.36241463878222,,1.92E-15,0.0517714284866152,-4.48E-17
0.00876323695711756,,5.45148348527678,,-3.48E-16,0.0494126531523852,2.15E-18
0.00797829697241426,,5.54055233177134,,-1.90E-15,0.047156184600668,3.49E-17
0.0072390863736207,,5.63274898759552,,4.68E-16,0.0448876830191407,-4.03E-17
0.00656864832875215,,5.7249456434197,,1.35E-15,0.0427445665013476,-6.53E-17
0.00596093829005984,,5.81714229924388,,-4.92E-16,0.0407416165676427,1.67E-17
0.00540940121422273,,5.90933895506807,,-1.67E-15,0.0388246213060494,6.67E-17
0.00494055352406009,,5.9953124604892,,4.34E-16,0.0370720589275567,-3.47E-17
0.00451260198495396,,6.08128596591035,,1.22E-15,0.0354151220365064,-7.21E-17
0.00412223170685078,,6.16725947133148,,-4.30E-16,0.0338674991704725,1.72E-17
0.00376562456708762,,6.25323297675262,,-1.42E-15,0.0323814667374171,7.45E-17
0.00346779704104017,,6.3314217062228,,3.95E-16,0.0310525437080684,-1.30E-17
0.00319368544285847,,6.40961043569298,,1.06E-15,0.0297883722862481,-4.75E-17
0.00294149853705106,,6.48779916516316,,-2.87E-16,0.0285945354034158,1.32E-17
0.00270925799869137,,6.56598789463334,,-1.22E-15,0.0274464560452666,5.57E-17
0.00249582925155623,,6.64394314655758,,-3.94E-16,0.0263296913951894,-1.12E-18
0.00229931439417697,,6.72189839848183,,-4.85E-17,0.0252636977365564,-2.55E-17
0.00211841545866953,,6.79985365040607,,-2.10E-16,0.0242506602671889,5.98E-18
0.00195179209505669,,6.87780890233032,,-3.20E-16,0.0232771812272133,2.97E-17
0.00178358076522223,,6.96354809604715,,1.07E-16,0.0222397261816723,-1.29E-17
0.00162996030637097,,7.04928728976398,,2.76E-16,0.0212526066756385,-2.96E-17
0.0014897019689839,,7.13502648348081,,-4.33E-17,0.0203180071877172,4.67E-18
0.00136156555427625,,7.22076567719764,,-2.65E-16,0.0194230322936926,2.82E-17
0.00123483767258659,,7.31387661626957,,3.47E-16,0.018482011176248,-2.95E-17
0.00112001243280924,,7.40698755534149,,5.25E-16,0.0175920057590692,-5.00E-17
0.00101602043335336,,7.50009849441342,,-2.03E-16,0.0167575993388722,9.29E-18
0.000921743173510015,,7.59320943348534,,-6.17E-16,0.0159600508622381,4.77E-17
0.000838533359337035,,7.68363166881914,,1.73E-15,0.015203746321954,-2.66E-17
0.000762941109261117,,7.77405390415295,,2.59E-15,0.0144902980267243,-5.39E-17
0.000694317975935777,,7.86447613948675,,-3.51E-16,0.013826284400326,1.39E-17
0.000631923563213954,,7.95489837482056,,-2.33E-15,0.0131895273024467,5.77E-17
0.000580979037659857,,8.03557682449814,,-4.30E-16,0.0126296486684808,2.49E-18
0.000534221122135303,,8.11625527417573,,3.93E-16,0.0120988210727683,-1.97E-17
0.000491328412160597,,8.19693372385332,,-4.11E-16,0.0116005728540876,1.13E-17
0.000451930934124212,,8.27761217353091,,-9.89E-16,0.011121487355802,3.29E-17
0.000417815198341831,,8.35340176551525,,-1.39E-16,0.0106801970190038,6.34E-18
0.000386334402145083,,8.42919135749959,,2.28E-16,0.0102590331277887,-6.04E-18
0.000357292531116604,,8.50498094948393,,-1.75E-16,0.00985905840354128,3.66E-18
0.000330482028063184,,8.58077054146828,,-4.80E-16,0.00947427605688244,1.16E-17
0.000304030203732486,,8.6619484037192,,-8.78E-17,0.00907402014931495,-2.27E-18
0.000279756594518954,,8.74312626597013,,1.01E-16,0.00869219234512825,-7.59E-18
0.000257486554524622,,8.82430412822105,,-2.77E-17,0.00832940883701057,2.56E-18
0.000237044011921483,,8.90548199047198,,-1.42E-16,0.00798136216887366,9.36E-18
0.000216015390865021,,8.9968861615433,,-4.86E-16,0.00760246347510761,-7.77E-18
0.00019692629408552,,9.08829033261462,,-6.02E-16,0.00724322861112284,-1.38E-17
0.000179603749818513,,9.17969450368594,,7.25E-17,0.00690482512686609,3.23E-18
0.000163872231717654,,9.27109867475726,,4.95E-16,0.00658144509752346,1.43E-17
0.000149137651358933,,9.36542653071872,,-9.85E-16,0.00625725661149338,-8.47E-18
0.000135806133217509,,9.45975438668018,,-1.48E-15,0.00595163581475899,-1.69E-17
0.000123752120207543,,9.55408224264165,,3.05E-16,0.00566712812478276,3.85E-18
0.000112837369884433,,9.64841009860311,,1.40E-15,0.0053948608107911,1.73E-17
0.000103583403973762,,9.73630757395233,,-8.55E-16,0.00514489615427117,-5.06E-18
9.52E-05,,9.82420504930155,,-1.66E-15,0.00490950539940564,-1.37E-17
8.75E-05,,9.91210252465078,,4.29E-16,0.00469145760906161,3.45E-18
8.05E-05,,10,,1.79E-15,0.00448188603054579,1.51E-17


==> states_ode45.csv <==
theta1,theta2,dtheta1,dtheta2,t
0.785398163,0,0,0,0
0.555493678,35.75946227,0.007558313,75.7349501,0.01
0.179258414,94.63795389,0.010162488,118.1762133,0.02
-0.170061198,149.5910711,0.010148743,118.2106091,0.03
-0.458091166,194.9236352,0.00765846,81.07223497,0.04
-0.669060076,227.8852742,0.00188341,17.40070511,0.05
-0.787856032,245.9382432,-0.007423288,-61.55766791,0.06
-0.810247709,248.3240215,-0.018069351,-146.368018,0.07
-0.756657827,238.1627687,-0.026881958,-229.9257439,0.08
-0.659762877,220.5233084,-0.032990133,-307.0583789,0.09
-0.545531632,199.4856181,-0.037125967,-374.322151,0.1
-0.42910781,177.4906025,-0.040045886,-429.8893523,0.11
-0.318277857,155.8572867,-0.042175233,-473.1699457,0.12
-0.216948415,135.3104236,-0.043717137,-504.4893058,0.13
-0.126972333,116.2496962,-0.044750568,-524.6623301,0.14
-0.048860399,98.86229793,-0.045313688,-534.9848983,0.15
0.017325273,83.24924653,-0.045415571,-536.7551506,0.16
0.072006208,69.42433817,-0.045068684,-531.3379254,0.17
0.116060676,57.31911638,-0.044303659,-520.124396,0.18
0.150328472,46.85647138,-0.043156909,-504.3099408,0.19
0.175903786,37.90897873,-0.041682598,-485.0089488,0.2
0.193938725,30.32985455,-0.039944241,-463.1957605,0.21
0.205485529,23.97882133,-0.038006226,-439.6799154,0.22
0.211649329,18.69928318,-0.035933855,-415.1562718,0.23
0.213421791,14.34602189,-0.033786093,-390.1911747,0.24
0.211656463,10.79035811,-0.03161316,-365.237216,0.25
0.20715068,7.907323111,-0.029456729,-340.6536375,0.26
0.200574703,5.588611886,-0.027349202,-316.7170463,0.27
0.192487891,3.74091975,-0.025314911,-293.6376342,0.28
0.18335898,2.282327415,-0.023370284,-271.5584009,0.29
0.17356935,1.143450201,-0.021526203,-250.57847,0.3
0.163430281,0.265456341,-0.019789644,-230.7667661,0.31
0.153181521,-0.400697661,-0.018162874,-212.1484067,0.32
0.142998144,-0.894709934,-0.016644681,-194.7148818,0.33
0.133024833,-1.250778332,-0.015233164,-178.4527697,0.34
0.123377747,-1.497864466,-0.013925928,-163.3444891,0.35
0.114146984,-1.660885159,-0.012719391,-149.3589586,0.36
0.105362254,-1.756130004,-0.011607119,-136.431714,0.37
0.097039278,-1.796925386,-0.010582848,-124.4988416,0.38
0.089194745,-1.795754497,-0.009641109,-113.5042392,0.39
0.081846303,-1.76425552,-0.008777214,-103.3996189,0.4
0.075009268,-1.712866948,-0.007986996,-94.14171064,0.41
0.068662915,-1.646965106,-0.007264531,-85.66574023,0.42
0.062779504,-1.570082522,-0.006604209,-77.90956294,0.43
0.057336511,-1.485820716,-0.006001124,-70.81846604,0.44
0.052314222,-1.397634147,-0.005450849,-64.34271301,0.45
0.047695418,-1.308793292,-0.004949412,-58.43734705,0.46
0.043455945,-1.221159371,-0.004492793,-53.05646784,0.47
0.039566699,-1.135323063,-0.004077101,-48.15534346,0.48
0.036001886,-1.051954092,-0.003698827,-43.69345267,0.49
0.032738476,-0.971792362,-0.003354773,-39.63371433,0.5
0.029756193,-0.895645979,-0.003042044,-35.94248809,0.51
0.027036052,-0.824199461,-0.002757979,-32.58874195,0.52
0.02455555,-0.75725878,-0.002499981,-29.54210599,0.53
0.022294341,-0.694581694,-0.002265744,-26.77558712,0.54
0.020234017,-0.636022315,-0.002053148,-24.2642931,0.55
0.018357972,-0.5815173,-0.001860243,-21.98532716,0.56
0.0166514,-0.531085396,-0.001685251,-19.91778819,0.57
0.015100779,-0.484757769,-0.001526544,-18.0425006,0.58
0.013691746,-0.442187268,-0.001382601,-16.34154249,0.59
0.012411761,-0.403032676,-0.001252115,-14.79952826,0.6
0.011249393,-0.367020432,-0.001133877,-13.40218639,0.61
0.010194141,-0.333928603,-0.00102676,-12.13621976,0.62
0.00923644,-0.303586796,-0.000929719,-10.9893057,0.63
0.008367656,-0.27587609,-0.000841793,-9.950096023,0.64
0.007579783,-0.250685492,-0.000762091,-9.008071836,0.65
0.006864963,-0.227743417,-0.00068983,-8.153966749,0.66
0.006216866,-0.206829648,-0.000624377,-7.380328493,0.67
0.005629622,-0.187756069,-0.000565139,-6.680140587,0.68
0.005097725,-0.170358318,-0.000511552,-6.04674423,0.69
0.004616037,-0.154495777,-0.000463083,-5.473838302,0.7
0.004179782,-0.140051561,-0.00041923,-4.955479369,0.71
0.003784549,-0.126932515,-0.000379518,-4.486081682,0.72
0.003426291,-0.115063281,-0.00034351,-4.060450426,0.73
0.003101457,-0.104299796,-0.000310862,-3.674538992,0.74
0.00280718,-0.094526725,-0.000281297,-3.325075765,0.75
0.002540803,-0.085655935,-0.00025455,-3.008904831,0.76
0.002299808,-0.077606167,-0.000230364,-2.723019342,0.77
0.002081814,-0.070303036,-0.000208499,-2.464561513,0.78
0.001884578,-0.063679031,-0.000188725,-2.230822624,0.79
0.001705996,-0.057673513,-0.000170825,-2.019243021,0.8
0.001544111,-0.052232176,-0.000154598,-1.827426671,0.81
0.001397351,-0.047298793,-0.000139887,-1.653533368,0.82
0.001264454,-0.042826839,-0.000126568,-1.496097793,0.83
0.001144217,-0.038775557,-0.00011452,-1.35369375,0.84
0.001035492,-0.035106783,-0.00010363,-1.224960614,0.85
0.000937192,-0.031784948,-9.38E-05,-1.108603331,0.86
0.000848288,-0.028777079,-8.49E-05,-1.003392418,0.87
0.000767812,-0.026052797,-7.68E-05,-0.908163964,0.88
0.000694859,-0.023584283,-6.95E-05,-0.82183027,0.89
0.000628735,-0.021346974,-6.29E-05,-0.743577196,0.9
0.000568875,-0.019320591,-5.69E-05,-0.672742961,0.91
0.000514731,-0.017486395,-5.15E-05,-0.608682103,0.92
0.000465783,-0.015826787,-4.66E-05,-0.55077869,0.93
0.000421537,-0.01432531,-4.22E-05,-0.498446325,0.94
0.000381525,-0.012966649,-3.82E-05,-0.451128139,0.95
0.000345307,-0.011736628,-3.45E-05,-0.408296796,0.96
0.000312478,-0.010622369,-3.13E-05,-0.369469241,0.97
0.000282757,-0.009613466,-2.83E-05,-0.334317418,0.98
0.000255862,-0.008700214,-2.56E-05,-0.302510595,0.99
0.000231524,-0.007873568,-2.32E-05,-0.273729531,1


==> states_original.csv <==
theta1,theta2,dtheta1,dtheta2,t
0.785398163,0,0,0,0
0.579793483,31.99498338,0.007500563,73.98292354,0.01
0.198515391,91.60495517,0.010200448,118.1760088,0.02
-0.159694368,147.9017965,0.010322448,120.4442021,0.03
-0.456766992,194.628349,0.008012159,84.87258962,0.04
-0.676254391,228.9242849,0.00237992,21.86018832,0.05
-0.801697452,248.0355818,-0.006996406,-57.19013801,0.06
-0.826972353,250.9044755,-0.017926311,-142.5879393,0.07
-0.772393225,240.6282735,-0.026955543,-227.0395152,0.08
-0.672735593,222.5949423,-0.033129962,-305.1791858,0.09
-0.555459633,201.1122972,-0.037266651,-373.4230686,0.1
-0.436252407,178.7038942,-0.040176148,-429.8464987,0.11
-0.323094676,156.7199301,-0.042302391,-473.8274378,0.12
-0.219870279,135.8817048,-0.043847171,-505.6574684,0.13
-0.128335764,116.5772881,-0.04489119,-526.2177017,0.14
-0.049090455,99.00618306,-0.045462057,-536.7304567,0.15
0.017945187,83.2504439,-0.045570259,-538.5774127,0.16
0.073280989,69.311958,-0.04522851,-533.1720904,0.17
0.117713356,57.13464149,-0.044461522,-521.8750859,0.18
0.152228029,46.62016308,-0.043309268,-505.9418743,0.19
0.177923603,37.64087557,-0.041825578,-486.4945972,0.2
0.195946523,30.05118475,-0.040073742,-464.5108273,0.21
0.207436005,23.69745367,-0.038120879,-440.8237775,0.22
0.213480055,18.42617139,-0.036032537,-416.1297339,0.23
0.215083657,14.09016233,-0.033868504,-390.9996338,0.24
0.213148982,10.55282585,-0.031680221,-365.8926358,0.25
0.208466215,7.690608572,-0.029509694,-341.1702522,0.26
0.201712766,5.394046577,-0.027389586,-317.1101386,0.27
0.193458456,3.567756639,-0.025344038,-293.9190065,0.28
0.184174423,2.129729067,-0.02338988,-271.7443716,0.29
0.174243954,1.010211311,-0.021537942,-250.6850155,0.3
0.163973936,0.150397739,-0.019794307,-230.8001422,0.31
0.153606029,-0.498926709,-0.018161417,-212.1172788,0.32
0.143327054,-0.978696019,-0.016638994,-194.6390048,0.33
0.133278328,-1.322773078,-0.015224797,-178.3486202,0.34
0.123563831,-1.559035153,-0.013915202,-163.2148671,0.35
0.114257246,-1.710327689,-0.012705661,-149.1958223,0.36
0.105407923,-1.795289959,-0.011591042,-136.2420731,0.37
0.097045882,-1.829061885,-0.010565891,-124.2992792,0.38
0.089185976,-1.823884086,-0.009624621,-113.3102162,0.39
0.081831311,-1.789603978,-0.008761649,-103.2163839,0.4
0.074976055,-1.734100414,-0.007971496,-93.95925312,0.41
0.068607711,-1.663638468,-0.007248856,-85.48121408,0.42
0.062708954,-1.58316477,-0.006588644,-77.72628173,0.43
0.057259102,-1.496552556,-0.005986025,-70.64060353,0.44
0.052235277,-1.406804405,-0.005436433,-64.17280871,0.45
0.047613325,-1.31621949,-0.004935577,-58.27423155,0.46
0.043368528,-1.22653118,-0.004479444,-52.89903543,0.47
0.039476145,-1.139019939,-0.004064295,-48.00425988,0.48
0.035911832,-1.054605698,-0.003686655,-43.5498087,0.49
0.032651937,-0.973923203,-0.003343309,-39.49839386,0.5
0.02967372,-0.897383307,-0.003031284,-35.81544696,0.51
0.026955499,-0.825222631,-0.00274784,-32.46900799,0.52
0.024476745,-0.757543694,-0.002490455,-29.42959856,0.53
0.02221813,-0.694347173,-0.002256813,-26.67008591,0.54
0.020161549,-0.635557755,-0.002044789,-24.16554205,0.55
0.018290108,-0.581044728,-0.001852437,-21.89310171,0.56
0.016588106,-0.530638295,-0.001677976,-19.8318217,0.57
0.015040987,-0.484142412,-0.001519778,-17.9625438,0.58
0.013635301,-0.441344808,-0.001376357,-16.26776241,0.59
0.012358644,-0.402024734,-0.001246359,-14.73149815,0.6
0.011199602,-0.365958876,-0.001128546,-13.33917788,0.61
0.010147692,-0.332925813,-0.001021793,-12.07752164,0.62
0.009193297,-0.302709295,-0.000925076,-10.93443658,0.63
0.008327614,-0.2751006,-0.000837463,-9.898917923,0.64
0.007542588,-0.249900163,-0.000758105,-8.960956866,0.65
0.006830861,-0.226918621,-0.000686233,-8.111455116,0.66
0.006185719,-0.205977433,-0.000621146,-7.342145918,0.67
0.005601036,-0.186909137,-0.00056221,-6.645521188,0.68
0.005071233,-0.16955737,-0.000508847,-6.014764448,0.69
0.004591228,-0.153776679,-0.000460533,-5.443689203,0.7
0.0041564,-0.139432205,-0.000416793,-4.926682425,0.71
0.003762542,-0.126399257,-0.000377198,-4.45865279,0.72
0.003405833,-0.114562834,-0.000341355,-4.034983323,0.73
0.003082801,-0.103817089,-0.000308912,-3.651488133,0.74
0.002790292,-0.094064789,-0.000279546,-3.304372927,0.75
0.002525442,-0.085216756,-0.000252967,-2.990198991,0.76
0.002285655,-0.077191321,-0.000228911,-2.705850379,0.77
0.002068571,-0.069913785,-0.00020714,-2.448504027,0.78
0.001872053,-0.063315902,-0.000187437,-2.215602568,0.79
0.001694163,-0.057335385,-0.000169606,-2.004829598,0.8
0.001533142,-0.051915435,-0.000153469,-1.814087202,0.81
0.001387396,-0.0470043,-0.000138866,-1.64147553,0.82
0.001255483,-0.042554861,-0.000125652,-1.485274246,0.83
0.001136092,-0.038524243,-0.000113694,-1.343925694,0.84
0.00102804,-0.034873454,-0.000102873,-1.216019615,0.85
0.000930252,-0.031567054,-9.31E-05,-1.100279281,0.86
0.000841754,-0.028572845,-8.42E-05,-0.995548917,0.87
0.000761668,-0.025861585,-7.62E-05,-0.900782305,0.88
0.000689194,-0.02340673,-6.90E-05,-0.815032436,0.89
0.00062361,-0.021184188,-6.24E-05,-0.737442146,0.9
0.000564263,-0.019172105,-5.64E-05,-0.667235617,0.91
0.00051056,-0.017350656,-5.11E-05,-0.603710687,0.92
0.000461964,-0.015701867,-4.62E-05,-0.546231875,0.93
0.000417992,-0.014209441,-4.18E-05,-0.494224064,0.94
0.000378203,-0.012858607,-3.78E-05,-0.447166783,0.95
0.0003422,-0.01163598,-3.42E-05,-0.404589025,0.96
0.000309623,-0.010529429,-3.10E-05,-0.366064554,0.97
0.000280145,-0.009527966,-2.80E-05,-0.331207659,0.98
0.000253474,-0.008621638,-2.54E-05,-0.299669306,0.99
0.000229341,-0.007801426,-2.29E-05,-0.271133654,1

